A systematic approach to Lyapunov analyses of continuous-time models in convex optimization

First-order methods are often analyzed via their continuous-time models, where their worst-case convergence properties are usually approached via Lyapunov functions. In this work, we provide a systematic and principled approach to find and verify Lyapunov functions for classes of ordinary and stochastic differential equations. More precisely, we extend the performance estimation framework, originally proposed by Drori and Teboulle [10], to continuous-time models. We retrieve convergence results comparable to those of discrete methods using fewer assumptions and convexity inequalities, and provide new results for stochastic accelerated gradient flows.

==> P_agf.txt <==
condition p00 p01 p11 ref1 ref2
1.000000000000000048e-04 4.434274947360216084e-05 6.665571727136093000e-03 4.999999851629919889e-01 6.666666666666666227e-03 4.444444444444444657e-05
3.727593720314937870e-04 1.653993429522063673e-04 1.287110792610793135e-02 4.999999995544078812e-01 1.287131819255499590e-02 1.656708320139972266e-04
1.389495494373137402e-03 6.167403296586548194e-04 2.485047051179239616e-02 4.999999620830785640e-01 2.485062480209959679e-02 6.175535530547277344e-04
5.179474679231212825e-03 2.301508062231840193e-03 4.797861643396941073e-02 4.999999452419349733e-01 4.797904486674346713e-02 2.301988746324983622e-03
1.930697728883249559e-02 8.582809258953771891e-03 9.263188394359779532e-02 5.000000185481966453e-01 9.263303295820915495e-02 8.580878795036665091e-03
7.196856730011513825e-02 3.198729587714592426e-02 1.788440782027444498e-01 5.000000133896169707e-01 1.788463863519816344e-01 3.198602991116228367e-02
2.682695795279724793e-01 1.192292347970323463e-01 3.452932189768558313e-01 5.000000131217169352e-01 3.452983119487473829e-01 1.192309242346544368e-01
1.000000000000000000e+00 4.444056934772806500e-01 6.666360579607354397e-01 5.000000791351247864e-01 6.666666666666666297e-01 4.444444444444444198e-01


==> agf.txt <==
condition agf theoryagf
1.000000000000000048e-04 1.029205322265625000e-02 1.000000000000000021e-02
3.727593720314937870e-04 1.937103271484375000e-02 1.930697728883249559e-02
1.389495494373137402e-03 3.730010986328125000e-02 3.727593720314939518e-02
5.179474679231212825e-03 7.196807861328125000e-02 7.196856730011520764e-02
1.930697728883249559e-02 1.389541625976562500e-01 1.389495494373137463e-01
7.196856730011513825e-02 2.682876586914062500e-01 2.682695795279724793e-01
2.682695795279724793e-01 5.180130004882812500e-01 5.179474679231210743e-01
1.000000000000000000e+00 1.000144958496093750e+00 1.000000000000000000e+00


==> gf.txt <==
condition gf theorygf
1.000000000000000048e-04 2.365112304687500000e-04 2.000000000000000096e-04
1.930697728883249591e-04 4.043579101562500000e-04 3.861395457766499183e-04
3.727593720314937870e-04 7.553100585937500000e-04 7.455187440629875741e-04
7.196856730011521675e-04 1.441955566406250000e-03 1.439371346002304335e-03
1.389495494373137402e-03 2.784729003906250000e-03 2.778990988746274805e-03
2.682695795279724585e-03 5.363464355468750000e-03 5.365391590559449170e-03
5.179474679231212825e-03 1.035308837890625000e-02 1.035894935846242565e-02
1.000000000000000021e-02 1.999664306640625000e-02 2.000000000000000042e-02
1.930697728883249559e-02 3.861236572265625000e-02 3.861395457766499117e-02
3.727593720314938130e-02 7.454681396484375000e-02 7.455187440629876261e-02
7.196856730011513825e-02 1.439437866210937500e-01 1.439371346002302765e-01
1.389495494373137463e-01 2.779006958007812500e-01 2.778990988746274926e-01
2.682695795279724793e-01 5.365371704101562500e-01 5.365391590559449586e-01
5.179474679231207412e-01 1.035896301269531250e+00 1.035894935846241482e+00
1.000000000000000000e+00 1.999992370605468750e+00 2.000000000000000000e+00


==> relaxed_agf.txt <==
condition agf theoryagf
1.000000000000000048e-04 1.332855224609375000e-02 1.333333333333333245e-02
3.727593720314937870e-04 2.574920654296875000e-02 2.574263638510999180e-02
1.389495494373137402e-03 4.970550537109375000e-02 4.970124960419919358e-02
5.179474679231212825e-03 9.595489501953125000e-02 9.595808973348693427e-02
1.930697728883249559e-02 1.852645874023437500e-01 1.852660659164183099e-01
7.196856730011513825e-02 3.577041625976562500e-01 3.576927727039632687e-01
2.682695795279724793e-01 6.906204223632812500e-01 6.905966238974947657e-01
1.000000000000000000e+00 1.333442687988281250e+00 1.333333333333333259e+00


==> worst_function_gf.txt <==
points funcgf functheorygf
-1.000000000000000000e+01 4.999741365103875346e+00 5.000000000000000000e+00
-9.797979797979797567e+00 4.799764599195244230e+00 4.800020406081012325e+00
-9.595959595959595134e+00 4.603877755447674858e+00 4.604122028364452390e+00
-9.393939393939394478e+00 4.412105492821186914e+00 4.412304866850321972e+00
-9.191919191919192045e+00 4.224373927920753502e+00 4.224568921538618405e+00
-8.989898989898989612e+00 4.040722894497771556e+00 4.040914192429343466e+00
-8.787878787878787179e+00 3.861130214841234309e+00 3.861340679522497155e+00
-8.585858585858586522e+00 3.685725398115609508e+00 3.685848382818080360e+00
-8.383838383838384090e+00 3.514249364991840263e+00 3.514437302316090417e+00
-8.181818181818181657e+00 3.346925168288649388e+00 3.347107438016529102e+00
-7.979797979797979224e+00 3.183760610533304281e+00 3.183858789919395527e+00
-7.777777777777777679e+00 3.024534974109128971e+00 3.024691358024691468e+00
-7.575757575757576134e+00 2.869430711686208557e+00 2.869605142332415593e+00
-7.373737373737373701e+00 2.718492937098021311e+00 2.718600142842567013e+00
-7.171717171717171269e+00 2.571555773533936939e+00 2.571676359555147062e+00
-6.969696969696969724e+00 2.428719406252898061e+00 2.428833792470156183e+00
-6.767676767676768179e+00 2.289978046123601452e+00 2.290072441587593488e+00
-6.565656565656565746e+00 2.155276350000375096e+00 2.155392306907458533e+00
-6.363636363636363313e+00 2.024669165809320326e+00 2.024793388429752206e+00
-6.161616161616161769e+00 1.898143933225578950e+00 1.898275686154474062e+00
-5.959595959595959336e+00 1.775712458258977833e+00 1.775839200081624103e+00
-5.757575757575757791e+00 1.657371384620867083e+00 1.657483930211203216e+00
-5.555555555555555358e+00 1.543096084636321308e+00 1.543209876543209846e+00
-5.353535353535353813e+00 1.432893610423744857e+00 1.433017039077645549e+00
-5.151515151515151381e+00 1.326783540481097257e+00 1.326905417814508770e+00
-4.949494949494949836e+00 1.224758801465516411e+00 1.224875012753800840e+00
-4.747474747474747403e+00 1.126828933957012779e+00 1.126925823895520873e+00
-4.545454545454545858e+00 1.032959010679391554e+00 1.033057851239669755e+00
-4.343434343434343425e+00 9.431835378369547440e-01 9.432710947862462669e-01
-4.141414141414141881e+00 8.574825899510062355e-01 8.575655545352516285e-01
-3.939393939393939448e+00 7.758648782337581595e-01 7.759412304866850629e-01
-3.737373737373737903e+00 6.983157056688572561e-01 6.983981226405471254e-01
-3.535353535353535470e+00 6.248583473014578393e-01 6.249362309968371498e-01
-3.333333333333333037e+00 5.554871187235648211e-01 5.555555555555554692e-01
-3.131313131313131493e+00 4.901880490300155047e-01 4.902560963167024721e-01
-2.929292929292929060e+00 4.289745911760476371e-01 4.290378532802774925e-01
-2.727272727272727515e+00 3.718424554242634184e-01 3.719008264462810853e-01
-2.525252525252525082e+00 3.187920173088487630e-01 3.188450158147127511e-01
-2.323232323232323537e+00 2.698216467486123649e-01 2.698704213855729894e-01
-2.121212121212121104e+00 2.249325897079774705e-01 2.249770431588613284e-01
-1.919191919191918672e+00 1.841245533319030014e-01 1.841648811345780179e-01
-1.717171717171718015e+00 1.473978573734719688e-01 1.474339353127233354e-01
-1.515151515151515582e+00 1.147523939418232108e-01 1.147842056932966703e-01
-1.313131313131313149e+00 8.618814779243100244e-02 8.621569227629834187e-02
-1.111111111111110716e+00 6.170507553557157132e-02 6.172839506172835000e-02
-9.090909090909100598e-01 4.130325071730302916e-02 4.132231404958686821e-02
-7.070707070707076269e-01 2.498264261610365355e-02 2.499744923987352180e-02
-5.050505050505051940e-01 1.274325542663912181e-02 1.275380063258851893e-02
-3.030303030303027612e-01 4.585087491207552775e-03 4.591368227731856128e-03
-1.010101010101003283e-01 5.081389693675816398e-04 5.101520253035336187e-04
1.010101010101003283e-01 5.124084952118322656e-04 5.101520253035336187e-04
3.030303030303027612e-01 4.597901996446685305e-03 4.591368227731856128e-03
5.050505050505051940e-01 1.276461975210187172e-02 1.275380063258851893e-02
7.070707070707076269e-01 2.501256295972739338e-02 2.499744923987352180e-02
9.090909090909082835e-01 4.134169752361289280e-02 4.132231404958670862e-02
1.111111111111110716e+00 6.175204933583055417e-02 6.172839506172835000e-02
1.313131313131313149e+00 8.624361418830488180e-02 8.621569227629834187e-02
1.515151515151515582e+00 1.148163967115156670e-01 1.147842056932966703e-01
1.717171717171716239e+00 1.474699897181858121e-01 1.474339353127230579e-01
1.919191919191918672e+00 1.842054575409552419e-01 1.841648811345780179e-01
2.121212121212121104e+00 2.250208718978965183e-01 2.249770431588613284e-01
2.323232323232323537e+00 2.699138585449906702e-01 2.698704213855729894e-01
2.525252525252524194e+00 3.188978833936491064e-01 3.188450158147125291e-01
2.727272727272726627e+00 3.719696891884579637e-01 3.719008264462808633e-01
2.929292929292929060e+00 4.290997503965059967e-01 4.290378532802774925e-01
3.131313131313131493e+00 4.903223620295441010e-01 4.902560963167024721e-01
3.333333333333333925e+00 5.556097836604761975e-01 5.555555555555556912e-01
3.535353535353534582e+00 6.249940467986978554e-01 6.249362309968368168e-01
3.737373737373737015e+00 6.984765400580631445e-01 6.983981226405467924e-01
3.939393939393939448e+00 7.760236141752093753e-01 7.759412304866850629e-01
4.141414141414141881e+00 8.576516606606408022e-01 8.575655545352516285e-01
4.343434343434342537e+00 9.433607001315972296e-01 9.432710947862459339e-01
4.545454545454544970e+00 1.033150867654513139e+00 1.033057851239669089e+00
4.747474747474747403e+00 1.127022783238884829e+00 1.126925823895520873e+00
4.949494949494949836e+00 1.224975768951984456e+00 1.224875012753800840e+00
5.151515151515150492e+00 1.327009750301510804e+00 1.326905417814508326e+00
5.353535353535352925e+00 1.433099530770456820e+00 1.433017039077644883e+00
5.555555555555555358e+00 1.543294722228029547e+00 1.543209876543209846e+00
5.757575757575757791e+00 1.657570500571319716e+00 1.657483930211203216e+00
5.959595959595958448e+00 1.775927892162317834e+00 1.775839200081623659e+00
6.161616161616162657e+00 1.898366184001911039e+00 1.898275686154474728e+00
6.363636363636363313e+00 2.024886268229112218e+00 2.024793388429752206e+00
6.565656565656563970e+00 2.155512854943300916e+00 2.155392306907457645e+00
6.767676767676768179e+00 2.290196312094185949e+00 2.290072441587593488e+00
6.969696969696968836e+00 2.428961084633661116e+00 2.428833792470155739e+00
7.171717171717173045e+00 2.571807811920464371e+00 2.571676359555148395e+00
7.373737373737373701e+00 2.718735474328065838e+00 2.718600142842567013e+00
7.575757575757574358e+00 2.869743747484853724e+00 2.869605142332414260e+00
7.777777777777778567e+00 3.024832083319858533e+00 3.024691358024691912e+00
7.979797979797979224e+00 3.184021378975055327e+00 3.183858789919395527e+00
8.181818181818179880e+00 3.347279101850074490e+00 3.347107438016527770e+00
8.383838383838384090e+00 3.514646603857451534e+00 3.514437302316090417e+00
8.585858585858584746e+00 3.686025418159324385e+00 3.685848382818079028e+00
8.787878787878788955e+00 3.861519181394028610e+00 3.861340679522498931e+00
8.989898989898989612e+00 4.041092642854655637e+00 4.040914192429343466e+00
9.191919191919190268e+00 4.224747385655404308e+00 4.224568921538617516e+00
9.393939393939394478e+00 4.412485995255308602e+00 4.412304866850321972e+00
9.595959595959595134e+00 4.604302823808700040e+00 4.604122028364452390e+00
9.797979797979799343e+00 4.800213168887206727e+00 4.800020406081014102e+00
1.000000000000000000e+01 5.000104083314182546e+00 5.000000000000000000e+00

